Bias in Machine Learning Software: Why? How? What to do?

Increasingly, software is making autonomous decisions in case of criminal sentencing, approving credit cards, hiring employees, and so on. Some of these decisions show bias and adversely affect certain social groups (e.g. those defined by sex, race, age, marital status). Many prior works on bias mitigation take the following form: change the data or learners in multiple ways, then see if any of that improves fairness. Perhaps a better approach is to postulate root causes of bias and then applying some resolution strategy. This paper postulates that the root causes of bias are the prior decisions that affect- (a) what data was selected and (b) the labels assigned to those examples. Our Fair-SMOTE algorithm removes biased labels; and rebalances internal distributions such that based on sensitive attribute, examples are equal in both positive and negative classes. On testing, it was seen that this method was just as effective at reducing bias as prior approaches. Further, models generated via Fair-SMOTE achieve higher performance (measured in terms of recall and F1) than other state-of-the-art fairness improvement algorithms. To the best of our knowledge, measured in terms of number of analyzed learners and datasets, this study is one of the largest studies on bias mitigation yet presented in the literature.

==> comments1.txt <==
 

1. STILL not seeing the case for this paper on p2. e.g.many cases where folks found they had to trade performance for fariness. multiple refeferences -

I have added that on p2 - "All of these prior works [14,16,22,23,33,34] damaged performance of the model while achieving fairness. Berk et al. even commented that achieving fairness and high performance simultaneously is impossible except trivial cases [43]. However, at the end of 2020, Maity and other researchers [44] made a revolutionary statement that “There is no trade-off, enforcing fairness can im-prove performance.” [43] to put an end to the decade-old trade-off between performance and fairness. Unfortunately, they made a very strong assumption of unbiased test data which is not possible in the real world. Besides, they could not support their claim with strong justifiable experimental results. We became motivated by their statement and successfully built a method to achieve fairness and better performance together". 

I do not want want to oversell because prior methods damaged accuracy that we are also reducing. So, boasting too much will make reviewer angry. 



2. the fairness horror stories on p1 seem... old.. trite now. nothing newer?  no updates on the social cost of unfairnesss?  cant half a page on p2 be more on the horrows of fairness?

added risk assessment for juvenile justice in Catalonia (page 1 column 2). Could not find anymore.

4. section 4 looks like somethignntaht should eb MUCH earler in the paper. now you might say that section (4) needs the definitions of section (3) to which i say, look at items 11,12

Fixed

5. and 4.1 andf 4.2 need stronger end sentences. "From this discussion we assert that XYZ is a problem. We also concejuect that XYZ could be solved doing ABC. the rest of this apepr tetsts that conjecture"

added at the end of section 4

10/ future work: limits to this study. next required steps?

part of threats to validity and conclusion

11. Place 3.1, 3.2 into a table - DONE

12. shorte start of 3 - DONE

TO understand what might cause unfairness, first we need some terminology.
Consider a binary classifier that decides if (eg.) an applicant will receive a loan, or otherse.
 The class label of that classier  is called {\em favorable} if it gives advantage to the 
applicant. Sometimes, that favoritism arises from so-called \em protected} attributes
that denote groups of people  (privileged & unprivileged) that sometimes
  receiving different  benefits (e.g. race, sex, age tc).  {\em Group fairness} says that 
protected attributes are {\em not} used to decide (e.g.) if the applicant gets a loan. 
Individual fairness tests  if similar outcomes are given  similar individuals.
Figure XXX defines several widely used fariness measres.

Turning now to Table~1, that table shows 10 datasets used in this paper.
Fixed

13. review last sentence of (12). i think its wrong.

14 in the caption of your figure, add highlights to indicate what the text means. Then say "For a quick summary of this table, look for the white and gray cells since these show regions of superior performance. For a more detailed summary,  see tabls 6,7,8.

15. you need to get back some space. make all your tables scriptszie. reduce vertical hgith of fig2, fig3. kill orpahns . replace algo1 with dull old typerwriter font (its all too big)

It is 10 page now
